The stochastic nature of migration of disc instability protoplanets in three-dimensional hydrodynamical and MHD simulations of fragmenting discs

We present a detailed analysis of the nature of migration of protoplanetary clumps formed via disc instability in self-consistent 3D hydrodynamical (HD) and magneto-hydrodynamical (MHD) simulations of self-gravitating discs. Motivated by the complex structure of protoplanetary clumps we do not introduce sink particles. We find that the orbital evolution of the clumps has a stochastic character but also exhibits recurrent properties over many orbits. Clump migration is governed by two sources of gravitational torques: a torque originating from a region about twice the Hill sphere around each clump's orbit, and the torque resulting from clump-clump interactions. Compared to non-magnetized companion runs, the latter are more frequent in MHD simulations, which give rise to more numerous clumps starting off at smaller masses, often below a Neptune mass. Clump-clump interactions can lead to temporary strong accelerations of migration in both directions, but integrated over time provide a lesser impact than disc-driven torques. They can also lead to clump mergers but do not cause ejections; a difference to previous works which adopted sink particles. The local "Hill torque" is responsible for the fast migration, inward or outward. Estimating the characteristic timescales of conventional migration in our regime, we find that the disc-driven migration timescales are in agreement with Type III migration. However, the dominant local torque is rapidly fluctuating, which reflects the turbulent nature of the flow. The resulting stochastic migration pattern is markedly different from Type III runaway migration and appears to be a distinctive feature of orbital dynamics in a fragmenting disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
